Dynamics of Wound Closure in Living Nematic Epithelia

We study theoretically the closure of a wound in a layer of epithelial cells in a living tissue after damage. Our analysis is informed by our recent experiments observing re-epithelialisation in vivo of Drosophila pupae. On time and length-scales such that the evolution of the epithelial tissue near the wound is well captured by that of a 2D active fluid with local nematic order, we consider the free-surface problem of a hole in a bounded region of tissue, and study the role that active stresses far from the hole play in the closure of the hole. For parallel anchored nematic order at the wound boundary (as we observe in our experiments), we find that closure is accelerated when the active stresses are contractile and slowed down when the stresses are extensile. Parallel anchoring also leads to the appearance of topological defects which annihilate upon wound closure.

==> figures/closePhis.txt <==
closePhis
1.2477058261480614
0.8700882562876772
1.1177001019366752
0.7936616051510346
1.4604389480156676
1.4909748518949348
0.8877375249457611
1.1001703792665167
0.9599223779005941
0.7895425729141999
0.8651674752129525
0.9920390812300512
0.8784060159317759
0.3976472169756633
0.5057764144319747
1.0807889226138176
0.07760283520820432
1.0228438115256502
0.569687536578003
0.8602880004191205
0.7402591016503384
0.9308111818530671
0.5179151106257605
0.38773366126518605
0.16214318174154796
0.033821917308181515
0.5104836712972531
0.3829764042069226
0.8874685761571652
1.5215997281692815
0.3872111239609146
1.1717991443786528
0.8586440338062165
0.6069294634982336
0.5253572067573491
1.0001076875204404
0.8472951111220858
0.4479294830095035
0.7242561662408202
0.23354441476549503
0.46837299211071404
0.2610307750149088
0.8944051236989603
0.7083492760528168
0.2288521317140486
0.5425532709542786
0.40182807420184563
0.3708990772732803
1.1336499064112506
0.7669046983039931
0.800844314985479
0.07117777010439585
0.7047773360022149
0.0662799497009865
0.5914937856310575
0.2419075322353086
0.04023165210334634
1.4006214456185604
0.3787469266885424
1.4204881094123847
0.23900533148836622
0.33804520559984086
1.2730268311246107
0.6099711319523249
0.5643948048296537
0.513660171823314
0.6653110827724031
0.09542009404027252
0.07508673784833109
0.5518252230770575
0.1972042247468484
0.47140201584252117
0.1876026972025988
0.08632321656527142
0.17802069788849906
0.6308525929512484
0.5736024316833652
0.07267121276301935
0.05078584188625168
0.3493188220747463
0.2420447256918523
0.073313104061411
0.2382239074049295
0.21496699388173113
0.4341421828861103
1.2748886267942785
0.3654347678954224
0.1489111182201217
0.4873495774908658
0.1333730874082164
1.5520965428158733
0.4645731892850371
0.40460852508248224
0.5569894134172162
0.45440510630869557
0.4743204781687469
0.44459651649486354
0.03540791158808343
0.971891521562265
0.39540059171006625
0.2734328768470471
0.2578751017238292
0.2633154065734682
0.17280422412125196
0.1294003916199311
0.1945129803871517
0.04413665860530691
0.09298816083180306
0.26120610234126396
0.35162900949032383
0.14159946663656964
0.2481011552453305
0.08824865195139253
0.43681002346105613
0.3539704942705386
0.5246658109207207
0.654200871715108
0.82471517129423
0.10937610528979258
0.06820104249961112
0.020994881110347308
0.6332162764792697
0.07518797375918385
0.03738450204786403
0.25075062136754234
0.3931130935608902
0.35869302542074166
0.15331136139230228
0.4083221374902095
0.11425898050190231
0.049584962087770634
0.6113840391996321
0.23908205451624331
0.11636568395267566
0.08701103403436172
0.15656631934135312
0.2901724475269696
0.03931949621674624
0.7934600528190261
0.10019420609315222
0.36209686518799855
1.1075137321654025
0.3949897123341053
0.5152247510610697
0.7562128523730318
0.6193805669621578
1.086537313371362
0.06370406504448223
0.6848794147375843
0.4497106486096689
0.19563530999407464
0.06050618961483334
0.15758345301895926
0.7383296603943617
0.7728430973193381
1.3808443623472904
0.34283736059190795
0.3363921083407755
0.7795011151616273
0.8488720330073154
0.9067928599347389
0.28472460333495686
1.086653796281892
0.3736603393170508
0.041731492807965065
0.18357187457659574
0.6993119949056394
0.3405278741477873
0.7390177007848981
0.24937473544498379
1.1023417606177537
0.8938307162754073
0.0008330029960070817
0.6016410372308815
0.8895157468656314
0.014923460302025182
0.06645158989536659
0.11749929608223875
1.0905034978484545
0.1622384680486011
0.8451494179332555
0.41316865103563183
0.6443772238174194
0.36409816368022163
0.02585280597376105
0.36113388750232334
0.5795783092131086
0.4438866795326124
0.16640323839050142
0.4102505819565896
0.5397120678209673
0.9388800276780565
0.3197357772728924
0.6590491901615549
0.3008911198432793


==> figures/pdAxisAlignmentDat.txt <==
Time	avPhi	avQMag
0	-0.0004202920376890451	0.02912570234168472
2	-0.05890598664444474	0.029096088333086936
4	-0.012751150105009473	0.029057283223513447
6	-0.01996710906158092	0.028940731077306773
8	-0.04754506069897273	0.0287876243586416
10	-0.008245111810833716	0.029348833079139117
12	-0.024356387912220567	0.02920047995433988
14	0.01718448705080926	0.028995847206736584
16	0.01896632981845356	0.028469769786443076
18	-0.019294079529914892	0.02800247196569575
20	0.003357339144849959	0.027831730765673964
22	0.01672940243662739	0.027679285435960238
24	0.02088307341274359	0.02798588080111327
26	-0.02046012537268937	0.028110170844844375
28	0.024117722468710804	0.028141545361885057
30	0.027045359901955744	0.02819268672833404
32	0.03089326460069268	0.02870234013651102
34	0.03721940110160877	0.028603811455207618
36	0.052515111596768374	0.028873700797433174
38	0.03538947719208339	0.0288268196869709
40	-0.0068762136432307195	0.02955328126596175
42	0.013021807925013904	0.02995799425792139
44	0.008477349080568035	0.029400704299025564
46	0.0004909034021923657	0.02897709165079374
48	-0.0032402547893553195	0.029334581947834205
50	-0.011834325911084912	0.02889173670682586
52	0.01590661425113733	0.028899864546573787
54	-0.006666479746954484	0.028905241850621197
56	0.010344738882450587	0.02908068786728598
58	0.005497889566508068	0.029211593877568692
60	-0.007568796968169978	0.029112683652401623
62	0.0040624176342831395	0.029690495226935433
64	-0.0044586653764213885	0.02938653720169918
66	-0.0030493740156946	0.029668101961582753
68	-0.05102432924499427	0.02969279323337853
70	-0.01779394920167701	0.030127941179148816
72	-0.038611291049855154	0.02947155980562945
74	-0.02633265340143131	0.029363609158403442
76	-0.05324486138785595	0.029947731890022276
78	-0.04485602394046454	0.0297808829621269
80	-0.08458771235341861	0.030197852141872684
82	-0.08103016302006559	0.03021615255984732
84	-0.055726860782284345	0.0304942585273863
86	-0.06516219042525517	0.03033494067118035
88	-0.05302834656824483	0.030331985345271567
90	-0.04849517602589276	0.030587761764391076
92	-0.007602226354278608	0.03050010976969455
94	0.005144030671336069	0.030187006710605938
96	-0.0048955197908475395	0.030630147535913702
98	-0.020544465144228155	0.031094220708518017
100	-0.04583594353548371	0.030953240090536748
102	-0.04221971586423046	0.03110157341307737
104	-0.05148849041201004	0.03204424032089571
106	-0.06648958252079638	0.031169022286136567
108	-0.003021913380074448	0.03104692835664203
110	-0.047353423937274125	0.031042510364714625
112	-0.03304014213097141	0.030944670138165573
114	-0.0404100173153251	0.030450659924228445
116	-0.016699785003829792	0.031271549905739576
118	-0.005860772249246464	0.031552838164543864
120	-0.019619725867591618	0.03208183598218012
122	-0.025208547373367692	0.031937171690978566
124	-0.0036342612697271813	0.032144488805218675
126	-0.004782439560368125	0.0312784183044358
128	0.011660826739295046	0.031701186837619015
130	-0.016375618792539143	0.03155046304321591
132	-0.017851833347632875	0.032260403446828276
134	-0.014881247915558619	0.031716145400638183
136	-0.013068458132550547	0.03210044025297071
138	-0.005950280971855863	0.03264725674591107
140	-0.009582558693670888	0.03254066419017715
142	-0.007964670632631912	0.0319619359317541
144	-0.02272249313413302	0.03207246619977581
146	-0.033127339444327476	0.03277567691230752
148	-0.028954060474115858	0.03303043519607195
150	-0.012649612378305232	0.0332135922954441
152	-0.01599167574589231	0.03318156161113119
154	-0.02541931965973963	0.03325843792209595
156	-0.02271157299859909	0.03347512642878522
158	-0.026895085892697113	0.03413834904422453
160	-0.03844415335097231	0.03429090975723423
162	-0.013094524801131073	0.03408117884350842
164	-0.017218994975728815	0.03424236203316524
166	-0.019381403565345682	0.034895083775963405
168	-0.016520617817160514	0.03482499008151638
170	-0.015251926771435418	0.03431676169028997
172	-0.018643575589412084	0.034045217092455816
174	0.003278570931420449	0.03407748404520149
176	-0.000535048200314102	0.034726537079611076
178	0.012493293760230551	0.03489444754737689
180	0.015911895646270102	0.034690628931202096
182	0.028395439459029326	0.03476046856656337
184	0.012892247752444155	0.034747968054394715


==> figures/phiColorbar.txt <==
x   y   c
0   0   -1
1   1   1

==> figures/qMagColorbar.txt <==
x   y   c
0   0   0
1   1   0.05

==> figures/woundAnisotropyDat.txt <==
x	y	label
0.017442338892975535	0.4135139695331184	WoundL18h10
0.01772575865137877	0.3651172833392544	WoundL18h10
0.018520780538793375	0.34859850031227835	WoundL18h10
0.018299945848890303	0.32951845930438084	WoundL18h10
0.017821977499390372	0.34591076246276936	WoundL18h10
0.006516056605666677	0.15455085169332208	WoundL18h11
0.007853467921933428	0.10961335134024996	WoundL18h11
0.008087237131308858	0.1228273039537779	WoundL18h11
0.008710152652170448	0.07053546424484004	WoundL18h11
0.009009318578883227	0.1614434652249642	WoundL18h11
0.010161896386459484	0.11893330673077211	WoundL18h12
0.011012469334344785	0.21776405967519877	WoundL18h12
0.011648042245207784	0.22927831332948126	WoundL18h12
0.012128235412708717	0.22281573894649923	WoundL18h12
0.013417445011290654	0.17399773551635664	WoundL18h12
0.009468221441167752	0.20498478087651043	WoundL18h13
0.007857138046497899	0.06594205509804148	WoundL18h13
0.007619618028543827	0.13985561595033638	WoundL18h13
0.008055280155432215	0.11018165122761055	WoundL18h13
0.010306895521374116	0.07970346674248942	WoundL18h13
0.018672260942144872	0.21697088882506818	WoundL18h15
0.01835730804976829	0.2074821536308783	WoundL18h15
0.019674365298638037	0.17212377807794627	WoundL18h15
0.020747796195055176	0.1896586346316916	WoundL18h15
0.022558912278053556	0.20407365643532524	WoundL18h15
0.014227737823263115	0.20108298285427448	WoundL18h16
0.016876026832491047	0.1969601553314817	WoundL18h16
0.017000454616758857	0.18915278589416687	WoundL18h16
0.017049030756825463	0.2397134966925551	WoundL18h16
0.017030211328372867	0.16948001539622795	WoundL18h16
0.02910410849081879	0.26838081562445704	WoundL18h17
0.030480097262691144	0.32554655892096923	WoundL18h17
0.028957859506221477	0.3124995358490685	WoundL18h17
0.027295989708078814	0.295131428923885	WoundL18h17
0.02611623077889962	0.27954095096273956	WoundL18h17
0.033533461255149624	0.4529780654667961	WoundL18h19
0.03583244490243275	0.5193830872340718	WoundL18h19
0.03405687072270222	0.532743053321586	WoundL18h19
0.03146301967466155	0.5475716205965306	WoundL18h19
0.030943692890898558	0.5520988148574492	WoundL18h19
0.010150131435681466	0.16560343545478287	WoundL18h20
0.012685336821978987	0.12653920956283032	WoundL18h20
0.011566695742262836	0.162699286412029	WoundL18h20
0.014404295016296545	0.17784128714753186	WoundL18h20
0.011764711146093846	0.1656349870708688	WoundL18h20


==> figures/woundAnisotropyDat2.txt <==
tissueQMag	woundQMag	woundTissueMisalignment
0.036567459263230795	0.030954079227053143	0.02411068781465333
0.029021378602482387	0.009987599877070147	-0.3288630691934429
0.03582706818257243	0.015733564444350596	-0.00723323247966795
0.034000867033935164	0.009716886074846161	0.22506874602077537
0.03741741289764779	0.016149741400296104	0.19016707293691074
0.036354654957420525	0.016283373702151587	0.40868474429176693
0.04169579793024038	0.02519620484151456	0.12405508980858214
0.04428286481554172	0.049170763631271035	0.01808255747856899
0.034454278582428055	0.01291923956950226	0.18391316191277754
-0.01	-0.01	1.0
-0.01	-0.01	-1.0


==> figures/woundAreaDat.txt <==
Time Zero Positive Negative
0.	1.	1.	1.
0.01	0.9917934021183766	0.9878383564175472	0.9957528712627776
0.02	0.9836042876675997	0.9757232531282517	0.9915030408876131
0.03	0.9754327306386623	0.9636549389234284	0.9872504456833097
0.04	0.9672788734562584	0.9516337592174965	0.982995062910546
0.05	0.9591428154707708	0.9396600069187584	0.9787368364343856
0.06	0.9510247274178845	0.927734067272488	0.9744757606901994
0.07	0.9429247243162512	0.9158562587769562	0.970211785643251
0.08	0.9348429183099884	0.9040268954689041	0.9659448602184528
0.09	0.9267794243653252	0.8922462960836318	0.9616749345135894
0.1	0.9187343595886516	0.8805147832914929	0.9574019592011233
0.11	0.9107078616452575	0.8688327128535618	0.9531258930060269
0.12	0.9027000777243854	0.8572004559321527	0.9488466983629237
0.13	0.8947111437878386	0.8456183662549952	0.9445643329869311
0.14	0.8867411977341918	0.8340868010254548	0.9402787551746937
0.15	0.8787903793074431	0.8226061212181287	0.9359899233137926
0.16	0.8708588277492826	0.8111766982828686	0.9316977841133568
0.17	0.8629466847599618	0.7997989057423128	0.9274022872914841
0.18	0.8550540948304232	0.7884731182932047	0.9231033872215606
0.19	0.8471812044514345	0.7771997140941679	0.9188010389569973
0.2	0.8393281618127373	0.7659790762206653	0.9144951960868476
0.21	0.8314951150304494	0.7548116009684522	0.9101857983182481
0.22	0.8236822153109397	0.7436976831195585	0.9058727933882558
0.23	0.8158896162346041	0.7326377193527681	0.9015561320607952
0.24	0.8081174734423874	0.7216321097601758	0.897235765896683
0.25	0.8003659445537566	0.7106812597620671	0.8929116450469031
0.26	0.7926351884305443	0.699785586948265	0.888583709390686
0.27	0.784925365587137	0.6889455125874222	0.8842518983331871
0.28	0.7772366386546878	0.6781614609742498	0.8799161524598934
0.29	0.7695691723941782	0.6674338596075821	0.8755764133762685
0.3	0.7619231337050917	0.6567631392028496	0.8712326237141413
0.31	0.7542986918161992	0.6461497340281676	0.8668847271685074
0.32	0.7466960192042991	0.635594087910824	0.8625326638930894
0.33	0.7391152893927756	0.6250966531859102	0.8581763669379318
0.34	0.7315566778144181	0.6146578852740195	0.8538157698847602
0.35000000000000003	0.7240203620861309	0.604278242543774	0.8494508075707325
0.36	0.7165065220178722	0.5939581863228728	0.8450814160964327
0.37	0.7090153396548708	0.583698181011576	0.8407075327910544
0.38	0.7015470004997411	0.5734987008366621	0.8363290913142815
0.39	0.6941016922609701	0.5633602309700395	0.8319460176549768
0.4	0.6866796044301021	0.5532832591786008	0.8275582383972696
0.41000000000000003	0.6792809287182656	0.5432682758063025	0.8231656816619142
0.42	0.6719058590652581	0.533315773783146	0.8187682771162303
0.43	0.6645545916486731	0.5234262486341745	0.8143659559841352
0.44	0.6572273258189971	0.5136002043463103	0.8099586464083083
0.45	0.6499242644903996	0.5038381610532069	0.8055462654588826
0.46	0.6426456123274633	0.49414064104600536	0.8011287309266422
0.47000000000000003	0.6353915762272483	0.4845081686316686	0.7967059625094162
0.48	0.6281623653303248	0.47494127014741133	0.7922778818191436
0.49	0.6209581910299165	0.4654404739666608	0.787844412394504
0.5	0.6137792675975777	0.4560063138027184	0.783405477230426
0.51	0.6066258142000313	0.44663934329821875	0.7789609861353751
0.52	0.5994980520491893	0.43734012069670913	0.7745108470632828
0.53	0.5923962045032402	0.428109205245698	0.7700549704642894
0.54	0.5853204971472364	0.4189471574545753	0.7655932691599564
0.55	0.5782711578020601	0.40985453909645597	0.7611256583591881
0.56	0.5712484166302287	0.4008319136051269	0.7566520554173946
0.5700000000000001	0.5642525085187421	0.39187985989782975	0.7521723685878038
0.58	0.5572836731389795	0.3829989753032895	0.7476864933388508
0.59	0.5503421524255353	0.37418985837506574	0.7431943270429073
0.6	0.5434281904617971	0.3654531077510685	0.7386957700699331
0.61	0.5365420334883574	0.3567893221492859	0.7341907258079543
0.62	0.5296839299114564	0.3481991003635027	0.7296791006837472
0.63	0.5228541302956184	0.3396830412388333	0.7251608041731729
0.64	0.516052889421086	0.3312417557237454	0.7206357385558345
0.65	0.5092804692780315	0.3228758814381416	0.7161037872838141
0.66	0.5025371345482438	0.31458605794749706	0.7115648348849105
0.67	0.49582315191431325	0.3063729232262019	0.7070187697345883
0.68	0.48913879006704425	0.2982371136449994	0.702465484082815
0.6900000000000001	0.48248431971288924	0.29017926395843424	0.6979048740811689
0.7000000000000001	0.47586001356785534	0.2822000072447127	0.6933368398399326
0.71	0.46926614824729374	0.2742999847652405	0.6887612771297221
0.72	0.4627030091877304	0.2664798686642086	0.6841780591615881
0.73	0.45617088498895075	0.25874033388435924	0.679587058934747
0.74	0.44967006601740106	0.2510820516156836	0.6749881543466599
0.75	0.44320084441208035	0.24350568927297372	0.6703812282279149
0.76	0.43676351409044495	0.2360119104734554	0.6657661683774697
0.77	0.43035837075341377	0.2286013750110476	0.6611428676007015
0.78	0.42398571408899977	0.22127474865209498	0.6565112157705191
0.79	0.41764585451494235	0.21403273206321244	0.6518710764241069
0.8	0.41133910614416225	0.20687602929805168	0.6472223114648396
0.81	0.40506578448831126	0.1998053377746215	0.6425647890367243
0.8200000000000001	0.39882620646137157	0.19282134824106725	0.6378983835697605
0.8300000000000001	0.3926206903832597	0.18592474474169537	0.6332229758257609
0.84	0.38644955598343617	0.17911620458324126	0.6285384529446418
0.85	0.38031312628221436	0.17239640585695112	0.6238447023911271
0.86	0.3742117368514703	0.16576606374087735	0.6191415826274107
0.87	0.3681457282851057	0.15922589962831346	0.6144289470326225
0.88	0.3621154420444131	0.15277662456953794	0.6097066568992394
0.89	0.3561212204547937	0.14641893921081503	0.6049745815025839
0.9	0.3501634067061625	0.14015353374803663	0.600232598160146
0.91	0.3442423448533518	0.13398108788093077	0.5954805922915026
0.92	0.3383583812559563	0.12790227599340936	0.5907184532615891
0.93	0.3325118760756455	0.12191780817647684	0.5859460411330991
0.9400000000000001	0.3267031965561482	0.11602840480850563	0.5811632060093213
0.9500000000000001	0.3209327101123008	0.11023477140487817	0.5763698078505443
0.96	0.3152007842724467	0.10453759836678823	0.5715657167006085
0.97	0.3095077866746159	0.09893756092364293	0.566750812763155
0.98	0.3038540850627119	0.09343531907661853	0.5619249864786371
0.99	0.29824004612957433	0.08803151396141919	0.5570881413644544
1.	0.292666047959841	0.08272680810098186	0.552240161442312
1.01	0.2871324868880175	0.07752190526072389	0.547380894302604
1.02	0.2816397590399685	0.07241749024397659	0.5425101982645134
1.03	0.2761882594925794	0.06741422615530555	0.5376279445700918
1.04	0.2707783822638295	0.06251275433401329	0.5327340174834009
1.05	0.2654105203029037	0.057713694289964076	0.5278283143906164
1.06	0.26008506548034344	0.05301764364173171	0.522910745901092
1.07	0.25480240857823644	0.0484251780570707	0.5179812359493864
1.08	0.24956294000189744	0.043936854076553324	0.5130397188491048
1.09	0.24436706972424663	0.039553264751627	0.5080860929869406
1.1	0.2392152237486802	0.03527502340063943	0.503120234908667
1.11	0.234107825721136	0.031102713760879214	0.4981420371215594
1.12	0.229045296434141	0.02703688874583933	0.49315140904172533
1.1300000000000001	0.22402805380861837	0.02307807038745362	0.4881482771253404
1.1400000000000001	0.21905651287583794	0.019226749782948402	0.48313258500106177
1.1500000000000001	0.2141310857595102	0.01548338704630911	0.4781042936036163
1.16	0.20925218165802345	0.011848411264361806	0.47306338130856446
1.17	0.2044202111678368	0.008322231671971193	0.46800983377885474
1.18	0.19963560933989943	0.00490529027529054	0.4629435992210186
1.19	0.19489881630975953	0.0015980095353185161	0.4578646331120335
1.2	0.19021026714758205	-0.0015992286754168347	0.45277291239696565
1.21	0.18557039191109556	-0.004686082746412357	0.4476684352204561
1.22	0.18097961561982057	-0.007662251341387656	0.4425512210912045
1.23	0.17643835822964196	-0.010527473402571985	0.43742131104773896
1.24	0.17194703475965875	-0.013281527557911302	0.4322787670157669
1.25	0.16750607006297927	-0.015924202752049553	0.42712364601991226
1.26	0.16311590754381955	-0.018455289488206093	0.4219559964683491
1.27	0.15877698548329003	-0.020874624030363553	0.41677588983711744
1.28	0.15448973473962613	-0.023182091931075982	0.41158342279817156
1.29	0.1502545787161833	-0.025377627967844367	0.4063787174117348
1.3	0.1460719333300987	-0.02746121606730923	0.40116192131987416
1.31	0.14194220697642906	-0.029432889216251378	0.39593320792854325
1.32	0.13786580729837694	-0.031292717895687217	0.3906927653493499
1.33	0.13384316335558089	-0.03304078516318521	0.38544078303424884
1.34	0.12987470194694073	-0.03467722282435849	0.3801774761803588
1.35	0.12596083961911905	-0.036202220444443114	0.3749030889404054
1.36	0.12210198263098103	-0.03761602515695535	0.36961789463537364
1.37	0.1182985269192089	-0.038918941454741736	0.36432219596803567
1.3800000000000001	0.11455085806509058	-0.04011133096342305	0.35901632523735516
1.3900000000000001	0.11085935336070472	-0.04119360906814449	0.3537006405556132
1.4000000000000001	0.10722440476376588	-0.042166226923559896	0.3483755205019463
1.41	0.10364640807031722	-0.04302968959196464	0.34304138191217093
1.42	0.10012574590174506	-0.04378456655735759	0.33769867396909514
1.43	0.09666278740559785	-0.04443149134655406	0.3323478779292846
1.44	0.09325788822348913	-0.04497116112489197	0.32698950733994137
1.45	0.0899113904609159	-0.045404336268136315	0.32162410825595605
1.46	0.08662362293784084	-0.04573183936413579	0.3162522582188926
1.47	0.08339491656127943	-0.04595454898968123	0.3108745695857867
1.48	0.08022561043960887	-0.04607340953705346	0.3054917209042157
1.49	0.07711602883571561	-0.046089433755734606	0.3001044291601919
1.5	0.07406647917344811	-0.046003701275963683	0.29471344448174164
1.51	0.07107725201615119	-0.045817357950146034	0.2893195503315561
1.52	0.06814862104810397	-0.045531615164509834	0.28392356369882693
1.53	0.0652808430592414	-0.045147749110702164	0.27852633525020304
1.54	0.0624741647029994	-0.044667099774492784	0.27312875174683565
1.55	0.05972883839593114	-0.04409108504546751	0.2677317977097695
1.56	0.057045101906077124	-0.04342119382615821	0.2623365151234676
1.57	0.054423172890761345	-0.04265897928007282	0.25694397722596446
1.58	0.051863248896886635	-0.04180605788341878	0.251555288641247
1.59	0.04936550736532842	-0.040864108442863756	0.24617158550997537
1.6	0.04693010563942624	-0.039834871079333256	0.24079403561854174
1.61	0.04455718296932252	-0.03872014686038082	0.23542383883814816
1.62	0.04224687490601712	-0.03752181300018661	0.23006229803826483
1.6300000000000001	0.039999303057841946	-0.036241817595316674	0.2247108140905569
1.6400000000000001	0.03781456617362264	-0.03488216385278414	0.21937081514221285
1.6500000000000001	0.03569274011668664	-0.033444908531026274	0.21404375476391632
1.6600000000000001	0.03363387790493579	-0.031932160678723225	0.2087311119861929
1.67	0.0316380097562875	-0.030346080338690726	0.2034343913343701
1.68	0.029705143481258484	-0.02868887750394432	0.19815512219266962
1.69	0.027835272690373017	-0.026962821255851463	0.1928949114637614
1.7	0.026028375201032905	-0.02517023784111913	0.18765550414613888
1.71	0.0242844042359659	-0.02331349276031678	0.18243867398590777
1.72	0.022603288243364723	-0.02139498821589289	0.17724620978302644
1.73	0.02098493098414604	-0.0194171616479236	0.1720799153234841
1.74	0.01942921162571263	-0.017382484237747783	0.16694160931297464
1.75	0.01793598484734848	-0.015293459385125732	0.1618331253620629
1.76	0.016505084744400746	-0.0131526236755714	0.156756365648959
1.77	0.015136325000254773	-0.010962538111137824	0.15171334610217435
1.78	0.013829492935005938	-0.00872577972841486	0.14670609084792874
1.79	0.012584350554367383	-0.006444941786752444	0.14173662728040823
1.8	0.011400634690517438	-0.004122632192114173	0.13680698594248375
1.81	0.010278057424846663	-0.0017614718638063742	0.13191920467352222
1.82	0.009216307797712289	0.0006359163371027279	0.12707539143146718
1.83	0.008215049950554408	0.0030669176888891495	0.12227770482250251
1.84	0.007273922882059137	0.005528919713746319	0.1175282975221392
1.85	0.006392540704238665	0.00801931324834259	0.11282931453502776
1.86	0.00557049283403626	0.010535494082804832	0.10818289326159258
1.87	0.004807344558384877	0.013074873835772445	0.10359119366136603
1.8800000000000001	0.004102636897573867	0.015634891389222687	0.0990564080453345
1.8900000000000001	0.0034558864989702115	0.01821300319728965	0.0945807138095272
1.9000000000000001	0.002866586023714584	0.02080668441949382	0.0901662738621357
